Bayesian joint modeling of chemical structure and dose response curves

Today there are approximately 85,000 chemicals regulated under the Toxic Substances Control Act, with around 2,000 new chemicals introduced each year. It is impossible to screen all of these chemicals for potential toxic effects either via full organism in vivo studies or in vitro high-throughput screening (HTS) programs. Toxicologists face the challenge of choosing which chemicals to screen, and predicting the toxicity of as-yet-unscreened chemicals. Our goal is to describe how variation in chemical structure relates to variation in toxicological response to enable in silico toxicity characterization designed to meet both of these challenges. With our Bayesian partially Supervised Sparse and Smooth Factor Analysis ($\text{BS}^3\text{FA}$) model, we learn a distance between chemicals targeted to toxicity, rather than one based on molecular structure alone. Our model also enables the prediction of chemical dose-response profiles based on chemical structure (that is, without in vivo or in vitro testing) by taking advantage of a large database of chemicals that have already been tested for toxicity in HTS programs. We show superior simulation performance in distance learning and modest to large gains in predictive ability compared to existing methods. Results from the high-throughput screening data application elucidate the relationship between chemical structure and a toxicity-relevant high-throughput assay. An R package for $\text{BS}^3\text{FA}$ is available online at https://github.com/kelrenmor/bs3fa.

==> extra.txt <==
\begin{comment}

\subsection{Algorithms}

Describe my sparse/smooth versions of the following:
\begin{itemize}
    \item Sparse/smooth consensus PCA
    \begin{itemize}
        \item Describe algorithm
    \end{itemize}
    \item Sparse/smooth CCA
    \begin{itemize}
        \item Describe algorithm
    \end{itemize}
    \item Sparse/smooth JIVE
    \begin{itemize}
        \item Describe algorithm
    \end{itemize}
    \item Modified SupSFPC
    \begin{itemize}
        \item Describe algorithm
    \end{itemize}
\end{itemize}

\subsection{Simulation}

[Set up simulation such that data are generated from JIVE-type decomposition, but with $V_x$ sparse and $V_y$ smooth. Try one example where $V_x$ AND $V_y$ are both sparse AND smooth just to try to freak out the regular algorithm, and to show how the algorithm as described here is sort of like a jigsaw puzzle where you can choose your pieces.

Illustrative example. Compare one data set results from ssJIVE to (sparse/smooth) individual PCA, (sparse/smooth) consensus PCA, JIVE (no smoothness), (sparse/smooth) CCA, GPLS, and SupSFPCA. JIVE paper figures 8 and 9 are a good framework for what sorts of figures I could show.

Numerical comparison (i.e. with lots of simulated data sets, how does the method compare?) Need to figure out good performance metric...

Pre-smooth or not (varying amounts of data...)]

\subsubsection{Modelling use}

[See how using inputs from shared latent space compares to using inputs from just PCA on $X,$ talk about how this is common in applications such as GPs.]

\noindent\makebox[\linewidth]{\rule{\textwidth}{0.4pt}}

\section*{Summary (earlier version of draft)}

\subsection*{Goal}

Develop a low dimensional representation of chemical features informed by those chemicals' dose response curves. Use this low dimensional representation to provide a measure of chemical similarity for chemicals that may or may not have observed dose response curves.

\subsection*{Notation}

$n$ = number of observations

$X$ ($n \times S$) = the matrix of chemical features

$Y$ ($n \times D$) = the matrix of dose response curves

\subsection*{My focus last semester}

Linear dimension reduction algorithms with sparsity constraints on the high-dimensional loading vectors associated with $X$ and smoothness constraints on the functional loading vectors associated with $Y.$

\subsection*{Modifications of existing algorithms}

\begin{itemize}

    \item Sparse and smooth consensus PCA (ssCPCA)
    \begin{itemize}
    \item This is a modification of consensus PCA. The idea is to use the sparse and smooth SVD algorithm of \cite{allen2013sparse} on the concatenated matrix $[X Y],$ with a block diagonal generalized L2 penalty $\begin{bmatrix} \bm{0}_{S \times S} & \bm{0}_{S \times D}\\ \bm{0}_{D \times S} & \Omega_{D \times D} \end{bmatrix}$ so as to only impose smoothness on the part of the loading vector associated with $Y,$ and the sparsity penalty only imposed on the $S$ loading vector elements associated with $X.$
    \item The problem with this approach is that it presumes that all systematic variation is shared across data sets (this issue is with CPCA, not just ssCPCA).
    \end{itemize}
    
    \item Sparse and smooth canonical correlation analysis (ssCCA)
    \begin{itemize}
    \item The algorithm by [Cite Aissa-El-Bey] allows for sparsity to be imposed on the CCA loadings, and smoothness to be imposed on the CCA \textit{scores}. I coded up this algorithm with an additional penalty term to impose smoothness on the CCA \textit{loadings}.
    \item The problem with this approach is that the original algorithm relies on a step that involves inverting $X^T X$ and $Y^T Y,$ which relies on these matrices being non-singular (unlikely in many application area of interest). The authors suggest instead inverting $X^T X + \gamma_x I_{S}$ and $Y^T Y + \gamma_y I_{D},$ with $\gamma_x>0, \gamma_y>0,$ but offer no guidance on selection of these or other tuning parameter values.
    \end{itemize}
    
    \item Sparse and smooth joint and individual variation explained algorithm (ssJIVE)
    \begin{itemize}
    \item The idea here is to perform JIVE but within the update steps for the joint/individual matrix factorizations utilize the algorithm of \cite{allen2013sparse} with desired sparsity/smoothness constraints rather than performing ``plain'' SVD.
    \item The problem with plain old JIVE is that it is very sensitive to initial setting. If you start by sampling the joint component, your algorithm will end up at a different spot than if you start by sampling individual components. The problem with combining JIVE with the \cite{allen2013sparse} algorithm it that the slowdown quickly gets out of hand since each step involves multiple nested levels of things having to run until convergence. When I tried to run this with my real data, it took FOREVER and I ended up killing it before it reached convergence.
    \end{itemize}
    
    \item Modified Supervised Sparse and Functional Principal Component Analysis (SupSFPC)
    \begin{itemize}
    \item This algorithm sets $\underset{n \times S}{X} = \underset{n \times D}{Y} \ \underset{D \times r}{B} \ \underset{r \times S}{V^T} + \underset{n \times r}{F} \ \underset{r \times S}{V^T} + \underset{n \times S}{E}$ and assumes a normal model with a penalized likelihood. In the original model formulation, the matrix of interest $X$ is assumed to be that containing functional entries and the supervising matrix is assumed to be that having desired loading sparsity. I make a small modification to the existing algorithm to allow smoothness constraints on loadings of the supervising matrix $B$ via a generalized L2 penalty.
    \item Their identifiability arguments rely on elements of the diagonal matrix $\Sigma_f$ (covariance for rows of score matrix $F$) being strictly decreasing. This means that loadings are chosen in directions of maximum \textit{unexplained} variability in $X.$ When I ran it on the ToxCast data, my modified algorithm ended up finding $B$ to be a zero matrix, meaning the variability in $X$ explained by $Y$ was drowned out by unexplained variability (unsurprising). Also, their paper claims to be similar to other sparse PCA literature but it relies on iterative column-level updates of $V$ and $B$ without explicit deflation, which I found to be unstable with real data.
    \end{itemize}
    
\end{itemize}

\subsection*{Bayesian model idea}

Being a Bayesian and framing the model as a partially shared latent factor joint model should ameliorate the problems with the above algorithms. [FIXME I haven't typed this out yet, but the handwritten model idea I sent last week goes here!]

\noindent\makebox[\linewidth]{\rule{\textwidth}{0.4pt}}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Messy crap}

Mathematically, CCA finds $S-$ and $D-$dimensional unit column vectors $v_x$ and $v_y$ maximizing $\text{Corr}(Xv_x^T,Yv_y^T)$ and PLS finds $v_x$ and $v_y$ maximizing $\text{Cov}(Xv_x^T,Yv_y^T)$.

Talk about motivating example. Note that the main algorithm is a straightforward marriage of existing algorithms. Contributions include the modifications of existing algorithms (including consensus PCA, and CCA) to allow for sparsity to be imposed in loadings of $X$ and smoothness to be imposed in loadings of $Y$, and a discussion of existing approaches to do so. 

The value add is in the careful comparison of performance under various experimental settings and modeling choices (e.g., data that are densely vs. sparsely observed, pre-smoothing data vs. not). Additionally, the R code used to implement each strategy is provided.

TO DO: look at papers citing JIVE

Example of someone straight up using JIVE:
https://pubs-rsc-org.proxy.lib.duke.edu/en/content/articlepdf/2015/an/c5an00706b

Criticism of JIVE, and new algorithm... FIXME need to deal with this.
https://arxiv.org/pdf/1512.04060.pdf

JIVE
sparsity of loading vectors taken care of (original JIVE paper)...
... now want smoothness of loading vectors.
Ideas: 
- wavelet transform, and impose sparsity in wavelet domain (Hong paper mentions)

Zhu Generalized Iterative... (2018)
- can handle exponential family (i.e. various data types incl. count, binary, continuous)
- elements are updated row-wise (so can’t impose smoothness on columns of V!)

X_k = \Theta_k + \Epsilon_k (continuous data)
\Theta_k = 1 \mu_k^T + U_{joint} V_k^T + U_k A_k^T
1 is an n x 1 vector, \mu_k (p_k x 1) is the column means of \Theta_k
U_{joint} is n x r_{joint}, V_k is p_k x r_{joint}


Illustrative example:

Because the wavelet transform is an orthogonal transformation, applying PCA to the raw wavelet coefficients would have the same effect as applying PCA to the data itself. (Holbrook on wavelet transform)

MY IDEA:
Just use JIVE, where each step through the algorithm is more expensive because instead of just using SVD I use an SVD algorithm with sparsity/smoothness constraints (e.g. Allen). Lock does this with sparsity (check how he implements algorithm) (from Lock JIVE paper) Use imputation algorithm from O’Connell LMF paper to iterate between decomposing using ssJIVE and imputing missing values (pg. 13).

The joint structure J minimizing ||R|| is equal to the first r terms in the
singular value decomposition (SVD) of X with individual structure removed.
The estimated individual structure for x_i is equal to the first r_i terms of
the SVD of x_i with the joint structure removed. The estimate of individual
structure for x_i will not change those for Xj_j, j != i and, hence, the k individual
approximations minimize ||R|| for fixed joint structure. Pseudocode for
this iterative algorithm is given in the supplementary material [Lock et al.
(2012)].

https://en.wikipedia.org/wiki/Matrix_regularization

Smoothing non-uniformly sampled data:
https://www.mathworks.com/examples/wavelet/mw/wavelet-ex72196767-smoothing-nonuniformly-sampled-data

Safo_et_al-2016-Biometrics
add a small amount of
independent noise to each variable
The ridge coefficient
sqrt(log p/n) is a common choice for highdimensional
regularization studies (Cai and Liu, 2011), and
often assumed to diminish.


Angles between estimated and true leading eigenvector
https://academic.oup.com/bioinformatics/article/31/16/2683/321032#84553274



https://stats.stackexchange.com/questions/50537/should-one-remove-highly-correlated-variables-before-doing-pca

We can see now that there may be merit in discarding variables thought to be measuring the same underlying (but "latent") aspect of a collection of variables, because including the nearly-redundant variables can cause the PCA to overemphasize their contribution. There is nothing mathematically right (or wrong) about such a procedure; it's a judgment call based on the analytical objectives and knowledge of the data. But it should be abundantly clear that setting aside variables known to be strongly correlated with others can have a substantial effect on the PCA results.
\end{comment}

==> old_text.txt <==
To accomplish both goals, chemical structure is modeled assuming underlying toxicity-relevant and toxicity-irrelevant latent factors, with the dose-response curves from a select ToxCast assay acting as supervision information on this decomposition. This supervised latent space decomposition can potentially perform much better than unsupervised approaches (e.g., PCA), as the factors predictive of toxicity may not explain much variability in molecular structure. %FIXME Ask Matt for a good example here.
% [Used to be before last sentence] Directions of shared variability elucidate the relationship between chemical features and dose-response shape and are used to predict dose-response curves for chemicals having only structure information available. 

$\text{BS}^3\text{FA}$ is able to learn linear low-dimensional structure underlying the feature data separated into toxicity-relevant and toxicity-irrelevant components. The other modified algorithms described here are extensions of existing work designed to handle various combinations of sparsity/smoothness in multiple data sets. The result is sparse linear dimension reduction of a chemical feature space supervised by simultaneous smooth dimension reduction of the associated dose response space.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\section{Additional methods description}
\label{SI_sec:more_methods}

The following sub-sections provide additional exposition on existing algorithms for function-on-scalars regression and dimension reduction generally, and for imposing sparsity and/or smoothness constraints within joint dimension reduction algorithms.

\subsection{Targeted overview of function-on-scalars regression}

Function-on-scalars regression models predict functional data $y_i(d)$ using high-dimensional $\bm{x}_i.$ This problem falls under the functional data analysis (FDA) umbrella; see \cite{wang2016functional} for a review of the field of FDA. FDA can be grouped into two broad categories: sparse FDA, where the outcomes are observed with noise at relatively few points, and dense FDA, where outcomes are observed (possibly with very little noise) at many points. With dense data the functional observations are often embedded into a function space and then treated like fully observed functions \cite{horvath2012inference} or converted into a form more amenable to analysis (e.g. by applying pre-smoothing of the data and then treating observations as multivariate on a fixed grid, possibly then using the PCA scores after such a smoothing as multivariate non-functional observations \cite{hall2006properties, zhang2007statistical}). These techniques rely on the assumption that the error from the embedding/transformation is inconsequential relative to other sources of variability in the data, a premise that does not typically hold for the sparse data setting in which the ToxCast problem falls. In the case of sparse FDA it is common to work with the raw data rather than an embedding or pre-smoothed data. 

There is a literature on penalized regression for high-dimensional predictors and a functional outcome, often motivated by genetic association studies or fMRI data. These include a group-minimix concave penalty \cite{chen2016variable}, a group LASSO \cite{barber2017function}, and an adaptive group lasso \cite{fan2017high}. A downside to these methods is the issue of tuning parameter selection, necessitating cross validation. Furthermore, these methods are unable to provide uncertainty quantification in predicting the functional outcome. Bayesian approaches, on the other hand, can avert the need for tuning parameter specification via sparsity inducing priors and enable characterization of the posterior beyond simply a point estimate. % A brief introduction to sparse FDA can be found in Muller (2008) -- Functional modeling of longitudinal data.

Recently, two Bayesian approaches have been proposed to address function-on-scalars regression with variable selection in $\bm{x}_i$ \cite{mehrotra2019simultaneous, kowal2018bayesian}. In \cite{mehrotra2019simultaneous}, the effects of highly correlated predictors are grouped by introducing a mixture of a point mass at 0 with a Dirichlet Process model over latent class membership for coefficients. This method does not scale to large (meaning on the order of hundreds) $N$ or $S,$ and is thus not suitable for the ToxCast data. In \cite{kowal2018bayesian}, unimportant scalar covariates are effectively omitted from the model via shrinkage priors over the regression coefficients, and the sensitivity to the choice of number of basis functions is mitigated via stochastic shrinkage on these bases. %This model is focused primarily on inference and variable selection relating to regression coefficients. It includes a subject-specific (in our case, this would be a chemical-specific) random effect and is capable of within-subject imputation but does not address the issue of prediction for new subjects (i.e., new chemicals).

\subsection{Targeted overview of dimension reduction}

Dimension reduction has utility from storage, computation, and interpretation perspectives. For prediction, a very high dimensional input space can lead to overfitting and obscure meaningful relationships in the data, a problem that may be ameliorated via dimension reduction. In the context of our proposed model and other probabilistic approaches, there is additional value in being able to separate the sources of variation into `structure' and `noise.' 

Mathematically, we consider the case of observing the $N \times S$ matrix $X$ and the $N \times D$ matrix $Y$, where $N$ is the number of observations and $S$ and $D$ are the number of variables in $X$ and $Y,$ respectively. We expect variables in $Y$ to be related and represent smoothly varying information. We expect some, but not necessarily all, variables in $X$ to be related to the outcome in $Y.$ In the ToxCast data, $N$ is the number of chemicals, with each row of $X$ containing $S$ pieces of structure information for a given chemical and each row of $Y$ containing a corresponding dose-response curve from a high-throughput assay observed at $D$ doses. Note that for now the issue of multiply-observed dose response curves is not addressed, i.e. it is assumed that each observation ``type'' (e.g., each chemical in the ToxCast data) has one row in $Y$ and a corresponding row in $X.$ A similar data structure arises when $N$ is the number of subjects in a study, rows of $X$ contain high-dimensional features of the subject, and rows of $Y$ contain discretized functional response data for the same subjects. For example, $X$ may contain gene expression data and $Y$ fMRI data.

The field of dimension reduction is vast and ever-growing, and it would be outside the scope of this work to cover all existing dimension reduction approaches. As such, after providing a brief overview of the most common methods for dimension reduction of a single data set, this section will focus on linear dimension reduction methods involving the dual dimension reduction of both $X$ and $Y.$ 

% Nonlinear dimension reduction methods are not discussed, nor are dimension reduction approaches for $X$ that use information about $Y$ without explicitly providing a linear low-dimensional representation for $Y$ (e.g. \cite{barshan2011supervised}). 

\subsubsection{Unconstrained dimension reduction}

Principal components analysis (PCA) is a procedure that converts observations of a set of variables into linear combinations of new uncorrelated variables (called principal components, or PCs), usually via the singular value decomposition (SVD). The first PC is that accounting for the most variability in the data, the second PC is that accounting for the next most variability in the data under the constraint that it is orthogonal to the first, and so on. To be explicit, suppose the SVD of matrix $Z$ is $$\underset{N\times P}{Z} \ = \ \underset{N \times P}{U^*} \ \underset{P \times P}{D} \ \underset{P \times P}{V^T}.$$ Then the PCs of $Z$ are $U = U^*D.$ $U$ and $V$ are commonly called the \textit{scores} and \textit{loadings} matrices. Often, only the first $K$ PCs are kept for dimension reduction (i.e. the first $K$ columns of $U$ and $V$), and $Z$ is approximated as
$$\underset{N\times P}{Z} \ \approx \ \underset{N \times K}{U} \ \underset{K \times P}{V^T}.$$ 
The rank of $Z$ is reduced from $P$ to $K$ via this approximation. 

Analogs to PCA based on probability models include probabilistic PCA and factor analysis (FA). Probabilistic PCA \cite{tipping1999probabilistic} explicitly separates variability in the data into structured variation and homoscedastic noise. Factor analysis, which will be discussed more fully in Section \ref{sec:methods}, is similar to probabilistic PCA but allows variables to have different variances. % (i.e., within a column entries in $E$ are \textit{i.i.d.} normal, whereas across columns entries are independent but not identically distributed)

% Probabilistic PCA \cite{tipping1999probabilistic} assumes $$\underset{N\times P}{Z} \ = \ \underset{N \times K}{U} \ \underset{K \times P}{V^T} + \underset{N \times P}{E},$$where each entries in $E$ are assumed to be independent and identically distributed (\textit{i.i.d.}) random normal variables.

\subsubsection{Joint dimension reduction}

A common ad-hoc approach to dimension reduction of $X$ and $Y$ is to perform PCA separately on each matrix. However, if the data sets represent related information about common objects then patterns of systematic variation are likely to be shared between $X$ and $Y.$ Separate factorizations can have trouble recovering these joint signals, particularly in the presence of high amounts of variation within one data set that is unrelated to variation in the other. Furthermore, independent dimension reduction provides no insight into connections between $X$ and $Y$. 

An alternative to performing PCA separately on each data set is performing a single PCA on the concatenated data $N \times (S+D)$ matrix $[X \ Y].$ This approach, termed consensus PCA (CPCA) \cite{westerhuis1998analysis, wold1987pls}, presumes that all systematic variation is shared across data sets. Reduced data sets share one common scores matrix. Signals that exist only in one data aren't distinguished from those existing in both; those unique to one data set may be lost or, on the other hand, obscure the shared signal. Supervised probabilistic PCA \cite{yu2006supervised} also assumes PCA scores are common across data sets but separates structured variation from noise. 

Canonical correlation analysis (CCA) \cite{hotelling1936relations} and partial least squares analysis (PLS) \cite{wold1985partial} are two common methods used to examine variation shared between sets of variables. Unlike in CPCA, scores are not shared between $X$ and $Y$ in either method. CCA finds linear projection directions that maximize the correlation between projections of $X$ and $Y$, while PLS find directions maximizing covariance of the same. 
% Work in \cite{trygg2003o2} shows that structured variation that is not common across $X$ and $Y$ can strongly influence PLS scores. The O2-PLS algorithm separates structured variation found in one data set but not the other from the PLS loadings (vector weights) \cite{trygg2003o2}. 
% When either $S>N$ or $D>N,$ the CCA directions are ill defined, making standard CCA poorly applicable to high dimensional data \cite{hotelling1936relations}. PLS is appropriate for high dimensional data.

An exploratory method called Joint and Individual Variation Explained (JIVE) separates joint and individual effects \cite{lock2013joint}. In the notation of JIVE:
\begin{align*}
    X &= U V_x^T + U_x W_x^T + E_x \\
    Y &= U V_y^T + U_y W_y^T + E_y.
\end{align*}
Thus $X$ is comprised of a low-rank approximation capturing structure due to shared variability ($U V_x^T$), a low-rank approximation capturing unshared variability ($U_x W_x^T$), and residual noise ($E_x$). $Y$ is composed analogously. When there are no shared components, JIVE is simply individual PCA on each matrix. When there are no individual components, JIVE is equivalent to CPCA. In JIVE, the algorithm performs iterative updates of each component until convergence.

% The authors found that JIVE was able to identify joint structure not captured by other common methods. 
% JIVE faces identifiability issues and is sensitive to initial conditions, finding different local maxima depending on whether the algorithm is set to begin with the joint or individual component. Furthermore, it is unclear how to handle binary or count data using JIVE. Related JIVE variants \cite{zhou2015group, feng2015non, FIXME-Lock-update} and other similar methods for finding shared structure across multiple data sets \cite{tang2018integrated, zhu2018generalized} have addressed some of these issues, but none are designed to handle multiply observed functional data.

%However, when any of the above methods are used on noisy functional data, the approximated .

We would like a model that assumes \textit{all} structured variability in $Y$ can be jointly explained with variability in $X,$ but there is additional structured variability in $X$ beyond that shared with $Y.$ In the notation of JIVE, this is analogous to fixing $U_y W_y^T$ to a matrix of all 0s, leaving the model
\begin{align*}
    X &= U V_x^T + U_x W_x^T + E_x \\
    Y &= U V_y^T + E_y.
\end{align*}
Such a specification avoids many of the identifiability issues of the initial JIVE implementation. However, the model is unable to capture the true structure when $V_x$ is sparse (i.e., when some variables are unrelated to parts of structure in $Y$) and when columns of $V_y$ are smooth (i.e., when observations in $Y$ are functional). See Figure \ref{fig:(ss)JIVE} for a visualization of this phenomenon with simulated data. Similar effects are observed for ``vanilla'' CPCA, CCA, and PLS, that is the capability to impose sparsity and/or smoothness are not inherent model features.

\subsubsection{Regularized dimension reduction}

In the chemical setting, the desire for sparsity is motivated by the fact that many chemical features will be irrelevant to toxicity, and even those that are toxicity-relevant may not be important for all components of the dose response curve. The desire for smoothness is because the data in $Y$ are noisy observations of some underlying smooth dose response curve.

If separately performing dimension reduction, sparse PCA \cite{zou2006sparse, lee2010biclustering, guan2009sparse, zou2018selective} could be performed on $X$ and smooth or functional PCA \cite{hall2006properties, huang2008functional, madrigal2015uncovering} could be performed on $Y.$ Combinations of sparsity and smoothness have been imposed in variations on PLS \cite{chun2010sparse, le2008sparse, allen2013regularized}, CCA \cite{aissa2016sparse}, and supervised PCA \cite{li2016supervised, sharifzadeh2017sparse, nie2018supervised}. See SI Section \ref{SI_sec:ssOther} for additional consideration of these select alternatives.

Allen's sparse and functional PCA algorithm allows for sparsity and/or smoothness to be imposed on the columns of the PCA scores and/or loadings via $\ell_1$ and $\ell_2$ penalties \cite{allen2013sparse}. This sparse and functional PCA algorithm is quite flexible and can be used to impose desired structure on the $X-$ and $Y-$specific loadings in CPCA, or within each iterative JIVE step to impose the desired structure on $V_x$ and $V_y$  (see SI Sections \ref{SI_sec:ssCPCA} and \ref{SI_sec:ssJIVE}). See Figure \ref{fig:(ss)JIVE} for a visual of ssJIVE applied to the simulated example data.

\begin{figure}[!htpb]
\centering
\includegraphics[height=0.4\textheight]{figs/JIVE_and_ssJIVE.pdf}
\caption{In the left column are histograms showing entries of $V_x$, and on the right are plots of the entries of $V_y$ for simulated data having one shared latent dimension. Without modifications, JIVE (middle row) is unable to capture true (top row) sparse structure in the loadings $V_x$ or smooth structure in the columns of the loadings $V_y$ (right). The true loadings vectors are shown in the top row, and the JIVE-estimated loadings are shown in the bottom row. On the other hand, the sparse and smooth JIVE algorithm (ssJIVE, bottom row) is able to capture both the true sparse structure in the loadings $V_x$ and the smooth structure in the columns of the loadings $V_y$.}
\label{fig:(ss)JIVE}
\end{figure}

The problem with using such an algorithm as \cite{allen2013sparse} nested within JIVE is that of computation. Each ssJIVE iteration requires its own iterative algorithm, with cross validation for sparsity and/or smoothness parameters at each step. Furthermore, if there are missing data (e.g., in the case of an incomplete grid of observations), they are imputed at each step and the algorithm is slowed down even further. In our experience, ssJIVE tends to scale too poorly to be of use for data on the scale of the toxicology data considered here. Furthermore, ssJIVE offers no measure of uncertainty about each parameter estimate.

These challenges lead to the obvious choice to move to Bayesian modeling, in which uncertainty can be carefully quantified, sparsity and/or smoothness can be imposed via priors on the model parameters, and missing data can simply be sampled at each sampler step. The spirit and basic structure of JIVE inspired the form of the BS$^3$FA model. 

% In the Bayesian context, \cite{holbrook2017bayesian} use a latent variable model in which the latent PCA representation of the data are learned while that latent representation is used as a predictor in a regression problem, thus informing the representation. A wavelet transform is used to pre-transform the functional data. Sparsity in such probabilistic forms of supervised PCA can be incorporated via sparsity-inducing priors on the loading vectors (e.g., \cite{guan2009sparse}). \textcolor{red}{Need to mention some more Bayesian papers explicitly here.}

%\subsubsection{Missing data}

%[Describe imputation strategy analagous to Section 4 of O'Connell and Lock (2018)-- they extend an EM algorithm to iteratively impute the missing values using the SVD and compute the SVD given the imputed values (they cite (Kurucz et al., 2007; Fuentes et al., 2006). The method proceeds by iteratively updating missing values with successive applications of SS-JIVE. Note how this just slows down JIVE-esque algorithms even further, and the Bayesian missing data approach to just impute at each iteration of sampler is preferable.]

\subsection{Sparse and smooth consensus PCA (ssCPCA)} \label{SI_sec:ssCPCA}
This sparse and functional PCA algorithm \cite{allen2013sparse} can be used to impose desired structure on the $X-$ and $Y-$specific loadings in CPCA. To perform CPCA while enforcing sparsity in the loadings corresponding to $X$ and smoothness in the loadings corresponding to $Y,$ the trick is to apply penalty terms only to certain parts of the overall loading vector. For example, if both $X$ and $Y$ are assumed to have smooth realizations, the sparsity penalty vector can be all-0, while the smoothing operator matrix can be created so as to only penalize each individual matrix for smoothness (see Figure \ref{fig:SI_omega2Smooth} for a visual of this idea). Sparse and smooth CPCA shares the previously discussed weaknesses of CPCA.

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.3\textheight]{figs/supp_algs/omega_twosmooth.pdf}
\caption{A penalty matrix created for $[X \ Y]$ where 5-dimensional $X$ and 8-dimensional $Y$ are both expected to contain smoothly varying observations. The off-diagonal blocks contain all zeros, meaning there is no cross-penalty for non-smoothness across the ``boundary'' between $X$ and $Y$. The smoothness penalty matrix is that used in \cite{li2016supervised}. Note that the blocks are shown slightly separate for visual purposes, but what is shown is one matrix.}
\label{fig:SI_omega2Smooth}
\end{figure}

Of course, it would be possible to use this idea to impose any combination of sparsity/smoothness on the loadings associated with various components of a concatenated data set. Computationally, it is tractable to select up to two (or perhaps three) tuning parameters via cross validation; alternative approaches are necessary if non-shared smoothness/sparsity penalty term for each of multiple matrices are desired.

\subsection{Sparse and smooth JIVE (ssJIVE)} \label{SI_sec:ssJIVE}

An additional algorithmic modification considered here is a straightforward marriage between JIVE and the sparse and smooth singular value decomposition (SVD) of \cite{allen2013sparse}. Namely, perform JIVE but within the update steps for the joint/individual matrix factorizations utilize the algorithm of \cite{allen2013sparse} with desired sparsity/smoothness constraints rather than performing ``plain'' SVD. This modification is similar to that used to impose sparsity on the loadings in the original paper, which used \cite{lee2010biclustering} at each step. The flexibility of the algorithm of \cite{allen2013sparse} allows for sparsity and/or smoothness to be enforced on any of the score and/or loading vectors (i.e., columns of $U, V_x, V_y, W_x$ or $W_y$). However, we found that this algorithm was too computationally intensive to be run on real data of a size comparable to ToxCast because it involves to many nested optimization steps (for missing values, tuning parameters, and the component matrices themselves).

%[Note that an update to JIVE has come out since original JIVE is flaky. Maybe discuss how to extend sparsity and smoothness constraints to the improved version of JIVE... haven't thought carefully about how to do this or if it's straightforward.]

\subsection{Other sparse and/or smooth methods} \label{SI_sec:ssOther}

The algorithm by \cite{aissa2016sparse} seems to be a promising sparse and smooth version of CCA; it allows for sparsity to be imposed on the CCA loadings, and smoothness to be imposed on the CCA \textit{scores}. A small modification of this algorithm can be made to impose smoothness on the CCA \textit{loadings} by simply modifying the penalty term to apply along the other data dimension. However, the original algorithm relies on a step that involves inverting $X^T X$ and $Y^T Y,$ which relies on these matrices being non-singular (unlikely in many application areas of interest). The authors suggest instead inverting $X^T X + \gamma_x I_{S}$ and $Y^T Y + \gamma_y I_{D},$ with $\gamma_x>0, \gamma_y>0,$ but offer no guidance on selection of these or other tuning parameter values. For this method to be viable in more applications, a careful consideration of automatic tuning parameter selection would be necessary.

Sparse extensions of PLS have also been proposed \cite{chun2010sparse, le2008sparse, allen2013regularized}. The algorithm by \cite{allen2013regularized} also uses a quadratic operator \cite{allen2014generalized} able to encode the known structural relationships between variables in the matrix of interest to be decomposed. This algorithm finds PLS factors separate from the structured noise of the data. However, it is not designed for one of the data sets to house functional data.

Supervised and sparse functional PCA (supSFPCA) \cite{li2016supervised} defines a hierarchical model to provide supervision for dimension reduction of $X$ 
\begin{align*}
    X &= U V^T + E \\
    U &= Y B + F
\end{align*} 
with sparsity and smoothness imposed on the columns of $V$, and sparsity on the columns of $B.$ To find a solution to the above, \cite{li2016supervised} assume normality for $E$ and $F,$ specifically that $e_{i,j}\stackrel{iid}{\sim} \mathcal{N}(0,\sigma_e^2)$ and $f_{i,:}\stackrel{iid}{\sim} \mathcal{N}_r(0,\Sigma_f),$ with $e_{i,j}$ is independent of $f_{i,:}$ and regularize to impose desirable structures (i.e., smoothness and sparsity on $V$ and sparsity on $B$). They solve the optimization $\underset{\theta \in \Theta}{\text{max}} \{ \mathcal{L}(X) -\mathcal{P}_f(V) -\mathcal{P}_s(V) -\mathcal{P}_s(B)\},$ where $\theta \coloneqq (B,V,\sigma_e^2,\Sigma_f)$ and $\mathcal{P}_s()$ and $\mathcal{P}_f()$ denote a sparsity and smoothness penalty, respectively. Of note is that in their formulation, $X$ is assumed to be the matrix containing functional entries. A small modification to the existing algorithm (that is, to solve the optimization $\underset{\theta \in \Theta}{\text{max}} \{ \mathcal{L}(X) -\mathcal{P}_f(V) -\mathcal{P}_s(V) - \mathcal{P}_f(B) - \mathcal{P}_s(B)\}$ rather than the original penalized likelihood) imposes smoothness on loadings of the supervising matrix. However, the supSFPCA algorithm is designed such that the algorithm finds directions that maximize \textit{unexplained} variability in $X$ (that is, what isn't accounted for by $Y$) rather than finding directions that maximize variability \textit{explained} by $Y$. A more useful specification would be one that prioritizes variability explained by $Y,$ or partitions variability into that accounted for by $Y$ and that unexplained by $Y.$

Other approaches for supervised PCA imposing sparsity or smoothness include \cite{sharifzadeh2017sparse} and \cite{nie2018supervised}, respectively, but in each $Y$ is assumed to be a vector rather than a matrix.

\section{Detailed simulation example}
\label{SI_sec:sim_example}

Simulate data for $N=500$ `chemicals', with $D=20$ (observe on average 6 dose-response values per chemical), $S=40$, $K=3$, and $J=5$. Hold out 125 chemicals to assess predictive ability. Set $\sigma_X^2$ and $\sigma_Y^2$ to 0.1. The \textbf{\textsf{R}} code for simulating the example data set is provided below, with the \texttt{Y\_atgpxr\_mn0\_smoothgrid.Rdata} file being provided in the data file included online with the main paper and assuming that the \texttt{bs3fa} library has already been installed.

\begin{lstlisting}[style=R]
# Load library and data 
library(bs3fa)
load(paste(sep='',hd_data,'clean_data/Y_atgpxr_mn0_smoothgrid.Rdata'))
Y_smooth = t(Y_mean_grid) # smoothed DR curves

# Set seed for reproducibility
set.seed(12345) # set seed for random number generation

# Define desired data settings
N=500           # no. of 'chemicals'
D=20; S=40      # no. of unique doses (D) and features (S)
std_error_y=0.1 # noise in observing curves (Y)
std_error_x=0.1 # noise in observing features (X)
prob_miss=0.7   # expected proportion of dose-response grid unobserved
prob_rep=0.0    # probability of a given chem-dose having more than one observation
K=3; J=5 # Dimensions of shared (K) and X-specific (J) latent space

# Simulate dose-response and feature data
dat=bs3fa::simulate_data(N=N,D=D,S=S,K=K,J=J,
                         prob_miss=prob_miss,
                         prob_rep=prob_rep,
                         std_error_y=std_error_y,
                         std_error_x=std_error_x,
                         real_Y=Y_smooth)
\end{lstlisting}

The code for running the simulation (assuming data have been simulated using the above code chunk) is then:

\begin{lstlisting}[style=R]
# Set up training and test data sets
nchems = dim(dat$X)[2]
test_inds = sort(sample(1:nchems, round(nchems/4), replace=F))
train_inds = sapply(1:nchems, function(x) !(x%in%test_inds) )
Y_train = dat$Y[,train_inds]
Y_test = dat$Y[,test_inds]

# Define sampler settings.
thin=10      # keep every 10th sample
burnin=10000 # run sampler for burnin draws before beginning to save
nsamps_save=500 # save nsamps_save samples in total
post_process=T  # resolve label/sign switches, rotational ambiguity
num_chains = 4  # how many chains to run
K_p=K+5         # Some 'large enough' 'guess' at K
J_p=J+5         # Some 'large enough' 'guess' at J

# Run BS3FA sampler 
res_list = list()
for(i in 1:num_chains){
  res = bs3fa::run_bs3fa(X=dat$X, Y=Y_train, K=K_p, J=J_p, 
                         dvec_unique=dvec_unique,
                         thin=thin, nsamps_save=nsamps_save, 
                         burnin=burnin, post_process=post_process, 
                         random_init=random_init, scale_X=F,
                         print_progress=F, 
                         update_ls=list("type"="manual", 
                                        "reset_ls"=round(burnin/2), 
                                        "l_new"=0.15))
  res_list[[i]] = res
}
\end{lstlisting}

Figures \ref{sim_exY_v1} and \ref{sim_exY_v2} show example simulated `chemicals.' Figure \ref{sim_true_lam} shows two views of the simulated smooth $Y$-specific factor loadings matrix $\Lambda$, and figure \ref{sim_true_the} shows two views of the simulated sparse $X$-specific toxicity relevant factor loadings matrix $\Theta.$ Figures \ref{sim_psrf}, \ref{sim_psrfsample_chain_var}, and \ref{sim_psrfsample_chain_mean} show convergence diagnostics for this example simulation. Figure \ref{sim_pred} shows predicted dose response curves from the $\text{BS}^3\text{FA}$ and BAATP models for an example hold-out chemical. Full code is provided in the online  code file available with the main manuscript. 

\begin{figure}[!htbp]
\centering
\includegraphics[width=0.8\textwidth]{figs/example_sim/Y_v1.pdf}
\caption{Three of the simulated dose response curves from the example simulation. The line is the true mean, and the points are the dose response observations.}
\label{sim_exY_v1}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[width=0.8\textwidth]{figs/example_sim/Y_v2.pdf}
\caption{Three of the simulated dose response curves from the example simulation explicitly broken down into their product form (i.e., $\bm{y}_i = \Lambda \bm{\eta}_i + \bm{\epsilon}_i$, with entries that have been set to \texttt{NA} greyed out. These are the same set of chemicals as those shown in Figure \ref{sim_exY_v1}.}
\label{sim_exY_v2}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.4\textheight]{figs/example_sim/true_lam.pdf}
\caption{Two views of the true factor loadings matrix $\Lambda$, full (top) and column-wise (bottom). Note that columns are smooth.}
\label{sim_true_lam}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.4\textheight]{figs/example_sim/true_the.pdf}
\caption{Two views of the true factor loadings matrix $\Theta$, full (top) and entry-wise (bottom). Note that many elements are zero.}
\label{sim_true_the}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.4\textheight]{figs/example_sim/sim_psrf.pdf}
\caption{Potential scale reduction factor (PSRF) point estimate and upper 97.5\% CI for the mean response at one randomly sampled dose value for each of the 125 hold-out chemicals. Typically a PSRF value of above 1.2 for any parameter is considered indicative of lack of convergence. Values shown here show no indication of lack of convergence.}
\label{sim_psrf}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.3\textheight]{figs/example_sim/sim_psrfsample_chain_var.pdf}
\caption{Trace plots showing samples of $\sigma_Y^2$ for the four chains (left) and density plot of this parameter across all chains (right). Recall that the truth is 0.1.}
\label{sim_psrfsample_chain_var}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.3\textheight]{figs/example_sim/sim_psrfsample_chain_1.pdf}
\includegraphics[height=0.3\textheight]{figs/example_sim/sim_psrfsample_chain_2.pdf}
\includegraphics[height=0.3\textheight]{figs/example_sim/sim_psrfsample_chain_3.pdf}
\caption{Trace plots of a randomly chosen point on the mean dose response curve on each of three randomly chosen hold-out chemicals across the four chains (all left) and density plot of these parameters across all chains (all right).}
\label{sim_psrfsample_chain_mean}
\end{figure}

\begin{figure}[!htbp]
\centering
\includegraphics[height=0.3\textheight]{figs/example_sim/predict_compare.pdf}
\caption{Predicted dose response curve mean (solid black line) and 95\% credible interval (dashed black lines) for a hold-out chemical in the simulated data set; the true mean is given by the solid red line. Both models do reasonably well, with an average MSE for the true mean across all test chemicals of 0.0019 for the $\text{BS}^3\text{FA}$ model and 0.0026 for the BAABTP model (for this particular hold-out chemical the MSEs are 0.0093 and 0.0127, respectively). Average coverage for hold-out dose response observations is closer to nominal for $\text{BS}^3\text{FA}$ than for BAATP (values are 0.966 and 0.918, respectively).}
\label{sim_pred}
\end{figure}

\clearpage

